PP-ind: Description of a Repository of Industrial Pair Programming Research Data

PP-ind is a repository of audio-video-recordings of industrial pair programming sessions. Since 2007, our research group has collected data in 13 companies. A total of 57 developers worked together (mostly in groups of two, but also three or four) in 67 sessions with a mean length of 1:35 hours. In this report, we describe how we collected the data and provide summaries and characterizations of the sessions.

==> collect-data.tikz <==
\begin{tikzpicture}
    \node at (0,0)
    {\includegraphics[width=14.5cm]{collect-data.jpg}};

    \draw [green, ultra thick] (3.65,0.65) node (a) {}
    -- ++(1.4,-0.05) node (b) {}
    -- ++(-0.03,-0.97)
    -- ++(-1.4,0.07)
    -- cycle;

    \node at ($(a)!0.5!(b)$)
    [pin={[pin distance=1.6cm, pin edge={very thick, green}, align=center,
        fill=white!91!black]90:Recording webcam feed\\ with Camtasia}] {};

    \draw [green, ultra thick] (-7.05,3.65)
    -- ++(7.6,0.1)
    -- ++(0.05,-3.95) node (c) {}
    -- ++(-7.13,-0.4) node (d) {}
    -- cycle;

    \node at ($(c)!0.5!(d)$)
    [pin={[pin distance=1.8cm, pin edge={very thick, green}, align=center,
        fill=white!91!black]270:Recording screencast\\ with TeamViewer}] {};
\end{tikzpicture}


==> img-research-tree.tikz <==
\footnotesize
\begin{tikzpicture}
    %
    \def\yoffset{-0.8}

    \def\yoseven{0};
    \def\yoeight{\yoseven+\yoffset};
    \def\yeleven{\yoeight+\yoffset-0.4};
    \def\ytwelve{\yeleven+\yoffset};
    \def\ythirteen{\ytwelve+\yoffset+\yoffset};
    \def\yfourteen{\ythirteen+\yoffset+\yoffset+\yoffset};
    \def\yfifteen{\yfourteen+\yoffset+\yoffset};
    \def\ysixteen{\yfifteen+\yoffset};
    \def\yeighteen{\ysixteen+\yoffset};
    \def\ytwenty{\yeighteen+\yoffset};
    \def\ytwentyone{\ytwenty+\yoffset};

    %
    \def\ix{1.2}; %

    \def\xplonka{5.1};
    \def\xsalinger{\xplonka+5.1};
    \def\xzieris{\xsalinger+2.8};
    \def\xschenk{\xzieris+2.4};
    
    \node [anchor=north] at (0,1.1) {\textbf{Year}};
    \node [anchor=north, align=center, font=\bfseries] at (\ix,1.1) {Data\\ Collection};
    \node [anchor=north] at (\xsalinger,1.1) {\textbf{Publications}};

    %
    \node (2007) at (0,\yoseven) {2007};
    \node (2008) at (0,\yoeight) {2008};
    \node (2011) at (0,\yeleven) {2011};
    \node (2012) at (0,\ytwelve) {2012};
    \node (2013) at (0,\ythirteen) {2013};
    \node (2014) at (0,\yfourteen) {2014};
    \node (2015) at (0,\yfifteen) {2015};
    \node (2016) at (0,\ysixteen) {2016};
    \node (2018) at (0,\yeighteen) {2018};
    \node (2020) at (0,\ytwenty) {2020};
    \node (2021) at (0,\ytwentyone) {2021};
    
    \draw (2007) -- (2008) -- (2011) -- (2012) -- (2013) -- (2014) --
    (2015) -- (2016) -- (2018) -- (2020) -- (2021);

    \node (indAB) at (\ix,\yoseven) {\textsf{A, B}};
    \node (indCF) [align=center, anchor=north] at (\ix,\yoeight)
        {\sffamily C, D,\\\sffamily E, F};
    \node (indJK) at (\ix,\ythirteen) {\textsf{J, K, L}};
    \node (indM) at (\ix,\yfourteen) {\textsf{M}};
    \node (indO) at (\ix,\ysixteen) {\textsf{N, O}};
    \node (indP) at (\ix,\yeighteen) {\textsf{P}};

    %
    \node (data) [fit=(indAB) (indP)] {};
    \draw (data.south west |- 2021.south) -- (data.north west) --
          (data.north east) -- (data.south east |- 2021.south);

    %
    \node (SalPloPre08) [draw, align=center] at (\xsalinger,\yoeight)
        {Salinger, Plonka, \\\& Prechelt \cite{SalPloPre08}};

    %
    %
    \node (Plo12)  [draw] at (\xplonka,\ytwelve)
        {\textbf{Plonka \cite{Plonka12}}};
    \node (Plo11)  [draw] at (\xplonka+2.2,\yeleven)
        {Plonka et al.\ \cite{PloSegSha11}};
    \node (Plo12a) [draw] at (\xplonka+2.2,\ytwelve)
        {Plonka et al.\ \cite{PloSegSha12}};
    \node (Plo12b) [draw] at (\xplonka+2.2,\ytwelve+\yoffset)
        {Plonka et al.\ \cite{PloShaLin12}};
    \node (Plo15)  [draw] at (\xplonka+2.2,\yfifteen)
        {Plonka et al.\ \cite{PloShaLin15}};

    %
    \node (Plonka12)
        [draw, dotted, fit=(Plo12) (Plo11) (Plo12a) (Plo12b) (Plo15)] {};
    
    %
    \draw[->] (SalPloPre08.south) ++(left:2mm) -- +(down:1mm)
        -| (Plonka12.north);

    \draw (Plo12.east) -- +(right:1.5mm) coordinate (PloNex);
    \draw [->] (PloNex) |- (Plo11.west);
    \draw [->] (PloNex) |- (Plo12a.west);
    \draw [->] (PloNex) |- (Plo12b.west);
    \draw [->] (PloNex) |- (Plo15.west);    

    %
    \draw[->, dashed] (data.east |- Plo11) -- (Plo11.west -| Plonka12.west)
        node[above,at start,anchor=south west]
            {\scriptsize\textsf{CA1--5, CB1, DA2--6,}}
        node[below,at start,anchor=north west]
            {\scriptsize\textsf{EA1--7, FA1--4}};


    %
    %
    \node (SchPreSal14) [draw, align=center] at (\xschenk, \yfourteen)
        {Schenk, Prechelt, \\\& Salinger \cite{SchPreSal14-dppnotdpp}};
    \node (Schenk18) [draw] at (\xschenk,\yeighteen)
        {\textbf{Schenk \cite{Schenk18}}};

    %
    \draw[->] (SalPloPre08.south) ++(right:2mm) -- +(down:1mm)
        -| (SchPreSal14);
    \draw[->] (SchPreSal14) -- (Schenk18);

    %
    \node [fit=(SchPreSal14) (Schenk18), draw, dotted] (Schenk) {};

    %
    \draw[->, dashed] (data.east |- SchPreSal14) --
        (SchPreSal14.west -| Schenk.west)
        node[above,at start,anchor=south west] {\scriptsize\textsf{JA2--9}};


    %
    %
    \node (Salinger13) [draw] at (\xsalinger, \ythirteen)
        {\textbf{Salinger \cite{Salinger13}}};
    \node (SalPre13) [draw] at (\xsalinger, \ythirteen+\yoffset)
        {Salinger \& Prechelt \cite{SalPre13-baseconbook}};
    \node (SalZiePre13) [draw, align=center] at
        (\xzieris, \ythirteen+\yoffset+\yoffset)
        {Salinger, Zieris, \\\& Prechelt \cite{SalZiePre13-pproles}};

    %
    \draw[->] (SalPloPre08) -- (Salinger13);    
    \draw[->] (Salinger13) -- (SalPre13);
    \draw[->] (Salinger13.south) ++(right:2mm) -- +(down:1mm)
        -| (SalZiePre13.north);

    %
    \node [fit=(Salinger13) (SalPre13), draw, dotted] (BL) {};

    %
    \draw[->, dashed] (data.east |- Salinger13) -- (Salinger13)
        node[above,at start,anchor=south west]
        {\scriptsize\textsf{BA1, CA2, ZB7}};
    \draw[->, dashed] (data.east |- SalZiePre13) -- (SalZiePre13)
        node[above,at start,anchor=south west] {\scriptsize\textsf{CA1--2}};


    %
    %
    \node (ZiePre14) [draw] at (\xsalinger, \yfourteen+\yoffset)
        {Zieris \& Prechelt \cite{ZiePre14-ppknowtrans}};
    \node (ZiePre16) [draw] at (\xsalinger, \ysixteen)
        {Zieris \& Prechelt \cite{ZiePre16-ppknowtrans2}};
    \node (ZiePre20) [draw] at (\xsalinger, \ytwenty)
        {Zieris \& Prechelt \cite{ZiePre20-ppsessiondyn}};
    \node (ZierisDiss) [draw, align=center] at (\xzieris,\ytwenty)
        {\textbf{Zieris \cite{Zieris20}}};
    \node (ZiePre21) [draw] at (\xsalinger,\ytwentyone)
        {Zieris \& Prechelt \cite{ZiePre21-ppskill}};

    %
    \draw[->, dashed] (data.east |- ZiePre14) -- (ZiePre14)
        node[above,at start,anchor=south west]
            {\scriptsize\textsf{CA2--5, DA2,}}
        node[below,at start,anchor=north west]
            {\scriptsize\textsf{JA1--2, KA1, KB1}};
    \draw[->, dashed] (data.east |- ZiePre16) -- (ZiePre16)
        node[above,at start,anchor=south west]
            {\scriptsize\textsf{AA1, BA1, CA1--5, DA2,}}
        node[below,at start,anchor=north west]
            {\scriptsize\textsf{EA1, JA1--2, KA1, KB1}};
    \draw[->, dashed] (data.east |- ZiePre20) -- (ZiePre20)
        node[above,at start,anchor=south west]
            {\scriptsize\textsf{AA1, BA1--BB3, CA1--5, DA2, EA1, JA1--2, MA1,}}
        node[below,at start,anchor=north west]
            {\scriptsize\textsf{KA1, KB1, KC1--2, OA1-2, OA5, OA8, PA1--4}};
    \draw[->, dashed] (data.east |- ZiePre21) -- (ZiePre21)
        node[above,at start,anchor=south west]
            {\scriptsize\textsf{CA1, DA2, JA1, PA3}};

    %
    \draw[->] (BL) -- (ZiePre14);
    \draw[->] (ZiePre14) -- (ZiePre16);
    \draw[->] (ZiePre16) -- (ZiePre20);
    \draw[->] (ZiePre14.south) ++(right:2mm) -- +(down:1mm) -|
        (ZierisDiss.north);

    \draw[->] (ZiePre16.south) ++(right:2mm) -- +(down:1mm) -|
        ($(ZierisDiss.north) +(left:2mm)$);
    \draw[->] (ZierisDiss.south) -- +(down:1mm) -| (ZiePre21.north);
    \draw[->] ($(SalZiePre13.south) +(right:2mm)$) --
         ($(ZierisDiss.north) +(right:2mm)$);

    \draw[->] (ZiePre20.east) -- (ZierisDiss.west);

    %
    \node [draw, dotted, fit=(ZiePre14) (ZiePre16) (ZiePre20) (ZierisDiss) (ZiePre21)]
        (Zieris) {};
\end{tikzpicture}

